Knowledge distillation for optimization of quantized deep neural networks

Knowledge distillation (KD) is a very popular method for model size reduction. Recently, the technique is exploited for quantized deep neural networks (QDNNs) training as a way to restore the performance sacrificed by word-length reduction. KD, however, employs additional hyper-parameters, such as temperature, coefficient, and the size of teacher network for QDNN training. We analyze the effect of these hyper-parameters for QDNN optimization with KD. We find that these hyper-parameters are inter-related, and also introduce a simple and effective technique that reduces \textit{coefficient} during training. With KD employing the proposed hyper-parameters, we achieve the test accuracy of 92.7% and 67.0% on Resnet20 with 2-bit ternary weights for CIFAR-10 and CIFAR-100 data sets, respectively.

==> data/HD_test_fixed.txt <==
1 41.739997
2 41.259997999999996
3 35.649997
4 36.270005
5 44.66
6 46.36
7 52.03
8 41.540006
9 35.28
10 44.870004
11 51.1
12 47.58
13 50.349999999999994
14 43.07
15 50.270002999999996
16 54.179995999999996
17 52.89
18 53.790003
19 50.55
20 55.560005000000004
21 53.970003
22 53.410000000000004
23 50.99
24 50.56
25 54.37000400000001
26 51.800000000000004
27 53.6
28 56.779999999999994
29 45.009997
30 51.18000000000001
31 53.629994
32 53.53
33 55.7
34 51.11
35 53.959996
36 52.51
37 48.96
38 51.89
39 56.730000000000004
40 52.08000499999999
41 51.060002999999995
42 54.669999999999995
43 55.2
44 53.519994000000004
45 48.679995999999996
46 50.470006
47 55.75
48 54.639995
49 55.34
50 55.929995
51 53.74
52 53.879999999999995
53 55.640006
54 55.58001
55 55.11000000000001
56 57.04
57 57.420002999999994
58 53.449999999999996
59 57.220000000000006
60 53.959996
61 54.86
62 51.39
63 53.849999999999994
64 53.54
65 55.50000000000001
66 55.869997000000005
67 52.93
68 54.36
69 57.91
70 55.230000000000004
71 53.75999
72 51.60000300000001
73 51.74999999999999
74 56.38999999999999
75 53.290004
76 63.74999999999999
77 63.70001
78 61.980000000000004
79 63.319993
80 60.709999999999994
81 62.21000599999999
82 61.53999999999999
83 62.430006000000006
84 60.33
85 61.19
86 62.310004
87 61.050000000000004
88 60.590005000000005
89 60.42999999999999
90 61.01
91 62.8
92 61.650000000000006
93 59.81999999999999
94 59.309999999999995
95 62.36999600000001
96 61.21
97 61.709994
98 61.24000000000001
99 59.64
100 62.339999999999996
101 60.78
102 60.660000000000004
103 61.67
104 60.730004
105 59.93000000000001
106 61.23
107 60.520005
108 61.419999999999995
109 60.469997
110 62.479997
111 61.94999
112 61.11
113 61.399996
114 60.480000000000004
115 62.119997000000005
116 59.57
117 61.959993999999995
118 61.47
119 58.88999700000001
120 60.529999999999994
121 57.879999999999995
122 60.62
123 59.459996000000004
124 61.309999999999995
125 61.27
126 65.229994
127 62.299997
128 63.83
129 63.850003
130 64.449996
131 63.67
132 63.309990000000006
133 64.489996
134 62.509996
135 63.7
136 62.49
137 62.829995000000004
138 64.21
139 64.74001
140 64.549994
141 63.79000500000001
142 63.17
143 62.539995000000005
144 63.690000000000005
145 63.409996
146 62.460004999999995
147 61.79999000000001
148 63.73
149 59.89
150 63.51
151 64.479995
152 63.069993000000004
153 62.73
154 62.030005
155 61.980000000000004
156 62.399995
157 62.45
158 61.79
159 62.880002999999995
160 59.80999500000001
161 62.03999999999999
162 62.51001000000001
163 62.969995
164 61.63999999999999
165 62.859994
166 62.32
167 62.49
168 60.969996
169 61.91
170 62.18
171 61.649995999999994
172 61.06
173 62.609994
174 63.28
175 63.61


==> data/HD_test_float.txt <==
1 12.590000000000002
2 24.85
3 28.68
4 36.180006999999996
5 36.650002
6 40.78
7 40.14
8 43.49
9 43.99
10 44.09
11 46.2
12 46.6
13 42.949998
14 46.539998
15 48.85
16 48.06
17 47.089997
18 51.129997
19 50.259995
20 50.070006
21 50.43
22 48.969996
23 50.04999599999999
24 48.310003
25 51.1
26 48.449996
27 45.550000000000004
28 52.129996
29 51.839995
30 48.449996
31 49.730000000000004
32 52.690000000000005
33 51.33
34 49.519999999999996
35 51.44
36 50.419990000000006
37 51.11
38 52.879995
39 51.259995
40 53.03
41 51.4
42 54.49
43 47.180003
44 49.19
45 50.61
46 52.05
47 50.819993
48 48.780003
49 48.970002
50 52.300000000000004
51 50.51
52 51.849999999999994
53 52.879995
54 52.449999999999996
55 54.779999999999994
56 53.85999700000001
57 51.76
58 49.010003000000005
59 53.550005
60 52.07000000000001
61 52.65
62 51.350003
63 52.14
64 53.92
65 53.580004
66 54.98
67 51.989996000000005
68 52.01
69 51.77
70 52.76
71 55.879999999999995
72 51.390004
73 53.05
74 54.25
75 66.14999
76 66.630006
77 66.950005
78 67.43001
79 67.589986
80 67.820007
81 67.980003
82 67.38
83 67.679995
84 67.67
85 67.73
86 67.97
87 67.83
88 67.420006
89 67.64
90 67.64
91 67.23
92 67.240006
93 67.15001000000001
94 67.190003
95 66.57
96 66.97001
97 66.06999
98 66.21999
99 65.619993
100 66.19999
101 66.46999
102 66.23999
103 66.32001
104 66.700006
105 66.080004
106 65.590006
107 65.22
108 65.519994
109 65.26999500000001
110 65.779996
111 64.92999999999999
112 65.739995
113 65.550005
114 66.53
115 65.45001
116 65.699995
117 65.25
118 65.410006
119 65.190005
120 64.83999499999999
121 64.3
122 65.400004
123 65.75
124 65.309995
125 68.78
126 69.030005
127 68.780005
128 68.829995
129 68.749994
130 68.900007
131 69.14
132 68.850017
133 69.0
134 68.89999999999999
135 68.85000500000001
136 68.990004
137 68.87
138 68.930006
139 68.97
140 68.8
141 68.670005
142 68.640006
143 68.87
144 68.87001000000001
145 68.600005
146 68.45000399999999
147 68.539995
148 68.86
149 68.520004
150 68.520004
151 68.66
152 68.4
153 68.889993
154 68.67999999999999
155 68.67999999999999
156 68.72000700000001
157 68.56000399999999
158 68.54
159 68.30001
160 68.780005
161 68.66
162 69.04
163 68.810004
164 68.68002
165 68.42
166 68.520004
167 68.45000399999999
168 68.369997
169 68.56
170 68.81001
171 68.30000000000001
172 68.320006
173 68.55001
174 68.43


==> data/HD_train_fixed.txt <==
1 51.820916
2 57.271636
3 58.19912000000001
4 58.92227
5 59.901844999999994
6 60.350559999999994
7 60.83734
8 61.352163999999995
9 61.80489
10 61.90905599999999
11 62.18549599999999
12 62.193507000000004
13 62.469953000000004
14 63.359374
15 63.217144999999995
16 63.2492
17 63.639826
18 63.93029
19 63.948315
20 64.25681
21 64.41907
22 64.45712999999999
23 64.511216
24 64.79567
25 64.45111999999999
26 64.48317
27 64.88781999999999
28 64.973956
29 65.50481
30 65.36258000000001
31 65.66707000000001
32 65.51482
33 65.134215
34 65.594953
35 66.151845
36 65.98758000000001
37 65.67308
38 65.76923000000001
39 66.444314
40 66.089743
41 66.278046
42 66.01162000000001
43 66.25601
44 66.57651999999999
45 66.56450000000001
46 66.69872
47 66.63061
48 66.76683
49 66.528445
50 67.059296
51 66.840947
52 66.864985
53 66.828924
54 66.73277
55 67.45392700000001
56 67.165464
57 67.770433
58 67.64824
59 67.32973
60 67.31971
61 67.359775
62 67.34375
63 67.177486
64 67.417866
65 67.55008000000001
66 67.54006
67 67.80849
68 67.65625
69 67.688304
70 67.88862300000001
71 67.79446999999999
72 67.672276
73 67.932695
74 68.183094
75 67.664266
76 73.61178000000001
77 74.78766
78 74.94992
79 74.911857
80 74.80969400000001
81 75.04607399999999
82 74.935895
83 74.79968
84 74.92989
85 74.67949
86 74.78766
87 74.609375
88 74.62339999999999
89 74.535257
90 74.346954
91 74.54727
92 74.198717
93 74.407053
94 74.53726
95 74.66346
96 74.6875
97 74.44511
98 74.36298000000001
99 74.290866
100 74.2528
101 74.683493
102 74.314904
103 74.33694
104 74.22275499999999
105 74.459136
106 74.078524
107 73.94231
108 74.308896
109 74.41907
110 73.95232299999999
111 73.902243
112 74.114585
113 74.11058
114 74.030447
115 73.86819
116 74.17067
117 74.17267600000001
118 74.03245000000001
119 73.964345
120 73.886216
121 73.910254
122 74.04446999999999
123 73.940307
124 73.83413300000001
125 74.254805
126 77.61017700000001
127 77.94271
128 77.8125
129 77.79046
130 77.53806
131 77.46995
132 77.560097
133 77.57011
134 77.35978
135 77.113384
136 77.115387
137 77.24159
138 76.71474
139 77.28365699999999
140 76.995194
141 76.83894
142 77.129406
143 77.10737
144 76.909053
145 76.83894
146 76.94912000000001
147 76.76282
148 76.6867
149 76.816905
150 76.72075000000001
151 76.66466
152 76.76282
153 76.45433
154 76.62259300000001
155 76.70473
156 76.221955
157 76.658654
158 76.408255
159 76.64663
160 76.47636
161 76.44431
162 76.77484
163 76.59655
164 76.408255
165 76.221955
166 76.1258
167 76.32412
168 76.32412
169 76.55649
170 76.42027
171 76.39623
172 76.24399
173 76.42027
174 76.458335
175 76.27604


==> data/HD_train_float.txt <==
1 8.511618499999999
2 26.239984999999997
3 32.540065
4 37.491986
5 41.410255
6 43.872195000000005
7 45.92949
8 47.748400000000004
9 49.16266
10 50.13221
11 51.0016
12 51.78886
13 52.18349
14 52.88061
15 53.415465
16 53.82011
17 54.421073
18 54.71354
19 54.73958
20 55.120194
21 55.69511
22 56.264025
23 55.971557000000004
24 56.33213
25 56.38421
26 56.70273
27 56.74479
28 57.045275
29 57.3758
30 57.19952000000001
31 57.78846
32 57.80849500000001
33 57.734376
34 58.008814
35 57.72837
36 58.21915
37 58.30128
38 58.285253999999995
39 58.64182999999999
40 58.135015
41 58.790064
42 58.385414000000004
43 59.05048000000001
44 58.665866
45 59.12460000000001
46 59.114580000000004
47 59.222759999999994
48 59.084535
49 59.489185
50 59.29287
51 59.4371
52 59.43309
53 59.483169999999994
54 59.739584
55 59.43509300000001
56 59.621394
57 59.605366000000004
58 59.557289999999995
59 59.763619999999996
60 59.79367
61 59.56530599999999
62 60.048080000000006
63 60.326519999999995
64 59.96594400000001
65 60.106170000000006
66 60.244392999999995
67 60.186296999999996
68 60.32452000000001
69 60.20833
70 60.28846
71 60.302484
72 60.17228
73 60.402644
74 60.64904
75 70.63902
76 73.50761
77 74.40504999999999
78 75.12019
79 75.82531999999999
80 76.26201999999999
81 76.6887
82 76.961136
83 77.221555
84 77.702326
85 77.936697
86 78.03085
87 78.533655
88 78.41747
89 78.49359
90 78.802085
91 78.79006
92 78.852165
93 79.23277
94 79.24079
95 78.84615699999999
96 79.415065
97 79.40104
98 79.59335
99 79.49519000000001
100 79.46114
101 79.431087
102 79.296875
103 79.58734
104 79.48518
105 79.48718
106 79.55128
107 79.55128
108 79.707533
109 79.61338
110 79.391026
111 79.63542
112 79.52724
113 79.87379999999999
114 79.47716
115 79.86178000000001
116 79.58534
117 79.66346
118 79.50319999999999
119 79.86578300000001
120 79.63542
121 79.92588
122 80.188304
123 80.1242
124 80.09816
125 84.24279
126 85.99359
127 86.708736
128 86.89703300000001
129 87.08934
130 87.38181
131 87.52804400000001
132 87.63421
133 87.71835
134 87.990785
135 88.032854
136 88.127005
137 88.32732399999999
138 88.3754
139 88.613784
140 88.53165
141 88.621795
142 88.69391
143 88.756007
144 88.84215
145 88.840145
146 89.04847500000001
147 89.04647
148 88.92427699999999
149 89.026445
150 89.050484
151 89.134616
152 89.316905
153 89.234775
154 89.19471
155 89.42308
156 89.334935
157 89.334935
158 89.565307
159 89.55128
160 89.63141
161 89.53125
162 89.70954
163 89.51923000000001
164 89.73558
165 89.65144000000001
166 89.779645
167 89.75761
168 89.85978
169 89.80368399999999
170 90.04407
171 89.897835
172 89.983976
173 90.09014400000001
174 90.116185


==> data/KD_bad_T2_test_fixed.txt <==
1 36.009997
2 43.129998
3 44.379999999999995
4 40.68
5 40.410000000000004
6 49.46
7 45.04
8 51.0
9 48.530003
10 49.840002999999996
11 52.690000000000005
12 49.6
13 53.39
14 49.950004
15 50.41
16 48.719996
17 46.78
18 52.01
19 53.31
20 51.100004
21 54.16999500000001
22 53.089994
23 49.419999999999995
24 50.140005
25 52.54
26 52.400000000000006
27 54.22
28 50.139993000000004
29 52.1
30 51.129999999999995
31 49.9
32 53.1
33 54.83
34 52.489996000000005
35 55.120003
36 53.590006
37 52.939992999999994
38 55.279999999999994
39 57.009995
40 53.040003999999996
41 51.72
42 52.340007
43 53.639996000000004
44 55.120000000000005
45 53.239999999999995
46 53.029996000000004
47 55.45
48 56.96
49 57.85000300000001
50 55.21
51 51.05
52 54.429996
53 55.02
54 55.7
55 56.310004
56 57.38999999999999
57 57.099999999999994
58 54.230005000000006
59 55.109996
60 53.52
61 55.78999999999999
62 54.899997
63 54.96
64 53.840005000000005
65 53.269999999999996
66 54.89000000000001
67 54.92
68 53.690000000000005
69 56.88999999999999
70 59.059995
71 57.69999
72 55.2
73 57.269996
74 55.76999
75 57.230000000000004
76 63.240004000000006
77 63.61
78 62.32
79 61.63999999999999
80 63.129999999999995
81 63.229996
82 63.220006
83 62.77
84 62.71
85 63.9
86 62.29
87 62.299997
88 61.650000000000006
89 63.55
90 62.0
91 62.27
92 61.069995
93 62.53999999999999
94 62.689996
95 62.5
96 62.709993
97 62.68
98 62.639993000000004
99 61.90001000000001
100 62.439996
101 61.96
102 61.77
103 62.79
104 62.029999999999994
105 61.260000000000005
106 61.960006
107 62.55999
108 61.309999999999995
109 62.29
110 62.25000000000001
111 61.31999999999999
112 62.170004999999996
113 62.01001
114 61.839999999999996
115 63.49
116 61.07
117 60.209996
118 60.480000000000004
119 59.190005
120 58.940000000000005
121 61.62
122 60.699999999999996
123 63.029999999999994
124 63.379996999999996
125 62.1
126 66.67999
127 64.980006
128 65.629995
129 65.40999400000001
130 64.80999
131 63.82
132 66.03
133 63.6
134 64.219993
135 65.48999500000001
136 64.09
137 64.089996
138 64.949995
139 64.97999399999999
140 64.86999399999999
141 64.75
142 63.56
143 63.319993
144 63.470000000000006
145 63.89999400000001
146 64.169997
147 63.28
148 62.63999999999999
149 62.149995999999994
150 63.019999999999996
151 61.99
152 63.689994999999996
153 63.73999
154 63.370000000000005
155 63.71
156 62.580000000000005
157 62.520003
158 62.74999999999999
159 63.27
160 61.519999999999996
161 62.6
162 61.0
163 62.259995999999994
164 63.59999
165 62.68
166 64.01
167 63.63999999999999
168 60.749995999999996
169 63.689994999999996
170 63.71
171 64.239997
172 63.379996999999996
173 62.990004
174 62.29
175 62.739999999999995


==> data/KD_bad_T2_train_fixed.txt <==
1 49.733573
2 54.82973
3 56.478363
4 57.48398
5 58.253204999999994
6 59.385014000000005
7 59.92187
8 60.520834
9 60.77724
10 61.564505000000004
11 61.7508
12 62.377804999999995
13 61.84495
14 62.614185
15 62.868590000000005
16 62.806492999999996
17 63.125
18 63.48157
19 63.4996
20 63.90024
21 64.358974
22 64.33694
23 64.565307
24 64.17468
25 64.270836
26 64.933896
27 64.921874
28 64.84575
29 64.99399
30 65.20433
31 65.37860599999999
32 65.18029
33 65.016025
34 65.02203300000001
35 65.3125
36 65.79127
37 65.73518
38 65.841347
39 65.95352
40 65.84335
41 65.96755
42 66.06771
43 65.87139400000001
44 66.099757
45 66.59254999999999
46 66.376203
47 66.29006
48 66.53045
49 66.662663
50 66.602564
51 66.64463
52 66.83293
53 66.877
54 66.69271
55 66.897035
56 66.79086699999999
57 67.1875
58 67.502004
59 66.891026
60 67.57211699999999
61 67.37980999999999
62 67.42188
63 67.35577
64 67.09535
65 67.560095
66 67.065305
67 67.520034
68 67.57211699999999
69 67.403847
70 67.740387
71 67.714345
72 67.75641
73 67.60416599999999
74 67.754406
75 67.89463
76 73.49558999999999
77 74.308896
78 74.58133000000001
79 74.7496
80 74.601364
81 74.685496
82 74.79768
83 74.533254
84 74.935895
85 74.65745
86 75.16226
87 74.771637
88 74.69951999999999
89 74.399036
90 74.577326
91 74.63942
92 74.473155
93 74.559295
94 74.827725
95 74.6895
96 74.20072
97 74.43109
98 74.38901999999999
99 74.372995
100 74.24679400000001
101 74.527246
102 74.208736
103 74.09455
104 74.282855
105 74.22676
106 74.32893
107 74.25881600000001
108 74.3129
109 74.27884300000001
110 74.41105999999999
111 74.0625
112 74.364984
113 74.33894
114 74.08454
115 74.11859
116 74.21274
117 74.16066000000001
118 74.03444999999999
119 74.20472500000001
120 74.140626
121 73.84816
122 74.14463
123 74.01643
124 73.990387
125 74.09455
126 77.50401
127 77.710336
128 77.752405
129 77.61819
130 77.15344400000001
131 77.407855
132 77.491987
133 77.305686
134 77.271634
135 77.121395
136 77.085334
137 76.85096
138 76.742786
139 77.155447
140 76.885015
141 76.88701999999999
142 77.011216
143 76.584536
144 77.011216
145 76.99319
146 76.88101
147 76.82692399999999
148 76.6246
149 76.89303
150 76.62259300000001
151 76.71274
152 76.72476
153 76.60256600000001
154 76.76682500000001
155 76.62259300000001
156 76.474357
157 76.55449
158 76.53445599999999
159 76.6887
160 76.13181
161 76.28806
162 76.50240699999999
163 76.584536
164 76.60857399999999
165 76.290065
166 76.448315
167 76.19191
168 76.284057
169 76.490384
170 76.4363
171 76.38421699999999
172 76.23598
173 76.256007
174 76.05769
175 76.13782


==> data/KD_bad_test_fixed.txt <==
1 35.230005
2 36.99
3 47.259997999999996
4 47.509994999999996
5 39.77
6 48.749995
7 47.349995
8 46.879998
9 44.810006
10 49.769999999999996
11 50.5
12 51.64
13 47.829998
14 41.579998
15 48.349997
16 53.23
17 50.06
18 49.7
19 52.189994
20 51.080000000000005
21 50.799996
22 50.570004999999995
23 50.78
24 51.409996
25 55.69
26 54.800000000000004
27 53.269994
28 48.850003
29 50.39
30 51.01
31 56.489999999999995
32 55.24
33 54.879999999999995
34 54.269999999999996
35 50.219995
36 56.08
37 56.620000000000005
38 54.33
39 52.22
40 56.589999999999996
41 56.29999599999999
42 53.510000000000005
43 55.22
44 57.839996000000006
45 55.179995000000005
46 56.38999999999999
47 57.84
48 55.200005
49 54.359996
50 55.01001
51 54.550003999999994
52 53.810006
53 55.300000000000004
54 52.16
55 54.65
56 57.220000000000006
57 54.66
58 58.47
59 54.66
60 55.769999999999996
61 54.26
62 55.36
63 54.399997
64 49.589998
65 55.059999999999995
66 56.95
67 54.919994
68 58.15000500000001
69 56.74
70 56.02
71 57.379999999999995
72 53.279996
73 57.8
74 54.949999999999996
75 57.269996
76 64.469993
77 64.68
78 62.609994
79 63.280004
80 63.94
81 60.74
82 64.329994
83 62.839999999999996
84 63.029999999999994
85 62.419990000000006
86 63.6
87 61.109996
88 63.17999399999999
89 60.39
90 61.07
91 61.660004
92 60.019999999999996
93 60.67
94 61.28
95 60.809999999999995
96 61.809999999999995
97 60.639995
98 60.649997
99 61.739999999999995
100 62.63000399999999
101 60.179996
102 61.83
103 61.829996
104 61.67
105 61.35
106 61.92999999999999
107 62.27
108 59.080005
109 61.24000000000001
110 62.160000000000004
111 57.230000000000004
112 60.919999999999995
113 61.68
114 60.550000000000004
115 62.580000000000005
116 60.999995
117 59.36
118 60.29
119 60.199999999999996
120 61.970000000000006
121 60.73
122 59.180003000000006
123 61.22
124 60.0
125 59.43000000000001
126 65.569997
127 64.0
128 65.26000499999999
129 64.53999999999999
130 64.5
131 64.72
132 64.35
133 64.03999999999999
134 64.46
135 63.06
136 62.929994
137 64.199996
138 63.94
139 63.480000000000004
140 62.36000000000001
141 62.810004
142 63.79
143 62.859994
144 63.130003
145 64.78999
146 63.659996
147 63.210005
148 63.959999999999994
149 63.55
150 63.420004
151 61.370000000000005
152 62.680006
153 62.88
154 62.509996
155 62.509996
156 63.560002999999995
157 61.22
158 61.62
159 61.44
160 63.55
161 61.959993999999995
162 62.289995
163 63.080000000000005
164 62.640005
165 63.580000000000005
166 61.95
167 60.68
168 61.83
169 63.33
170 61.99
171 62.520003
172 60.14000000000001
173 61.969995
174 63.73001000000001
175 62.629999999999995


==> data/KD_bad_test_shin.txt <==
1 42.790002
2 45.25
3 38.519999999999996
4 43.6
5 45.999995
6 45.049998
7 47.25
8 49.660003
9 44.34
10 45.610002
11 52.739996
12 51.129999999999995
13 54.029995
14 50.699996999999996
15 53.15
16 49.33
17 53.189989999999995
18 53.5
19 54.93
20 53.38
21 53.44
22 50.32
23 53.78001
24 47.68
25 51.530004
26 51.820004
27 56.30001
28 54.010004
29 55.96
30 52.52
31 54.71
32 55.120000000000005
33 53.849999999999994
34 57.92
35 52.38
36 54.49
37 49.299994000000005
38 54.190000000000005
39 54.36
40 56.259996
41 54.469997000000006
42 54.17999999999999
43 56.499994
44 56.839997
45 56.67
46 57.120000000000005
47 56.270003
48 54.92
49 55.95
50 56.34000999999999
51 53.15
52 55.149996
53 56.71000000000001
54 55.849993
55 50.0
56 55.38999999999999
57 53.47
58 57.709999999999994
59 53.23
60 55.05
61 55.779999999999994
62 57.310002999999995
63 51.05
64 56.399995000000004
65 53.159994
66 55.32
67 55.57
68 56.410000000000004
69 58.69
70 57.16
71 56.169999999999995
72 54.17999999999999
73 52.239999999999995
74 55.860007
75 55.990005
76 64.3
77 64.04999500000001
78 64.3
79 62.21000599999999
80 63.250005
81 62.35000000000001
82 64.14
83 61.23
84 63.17999399999999
85 63.089997
86 62.68
87 63.78
88 62.829995000000004
89 62.200004
90 61.860009999999996
91 62.72
92 61.609995
93 62.94
94 59.86
95 61.040000000000006
96 62.460004999999995
97 61.950004
98 61.36000000000001
99 62.929994
100 61.8
101 61.69
102 59.830004
103 61.21
104 60.57
105 61.259997
106 61.68
107 63.109994
108 61.22
109 60.629999999999995
110 61.890006
111 62.279993
112 62.079996
113 61.709994
114 61.650000000000006
115 61.959993999999995
116 61.28
117 61.899996
118 61.23
119 60.38
120 61.509997000000006
121 60.419999999999995
122 62.170004999999996
123 61.730002999999996
124 62.2
125 61.870000000000005
126 65.830004
127 64.779997
128 65.569997
129 65.26999500000001
130 64.3
131 63.42
132 65.24001
133 63.239999999999995
134 64.29
135 64.47
136 64.86
137 64.07000000000001
138 64.699996
139 62.8
140 63.56
141 63.870000000000005
142 63.259995
143 63.689994999999996
144 63.029999999999994
145 63.59
146 64.1
147 62.74999999999999
148 64.449996
149 64.079994
150 63.839996
151 63.88
152 63.43
153 62.719995
154 60.92999999999999
155 62.950002999999995
156 63.4
157 64.47
158 62.9
159 64.079994
160 63.82
161 62.73
162 62.56
163 62.950002999999995
164 63.920003
165 64.68001
166 63.859993
167 64.46
168 60.5
169 64.109993
170 62.529999999999994
171 61.910003
172 63.44
173 62.770002999999996
174 61.980000000000004
175 64.75


==> data/KD_bad_test_shin_T3.txt <==
1 34.989998
2 42.300004
3 46.150000000000006
4 43.559991999999994
5 47.28
6 45.94
7 50.949999999999996
8 52.89
9 51.49
10 49.309999999999995
11 52.059996
12 51.29
13 51.790000000000006
14 53.040003999999996
15 53.300000000000004
16 50.310004
17 52.690000000000005
18 50.7
19 53.879999999999995
20 55.559999999999995
21 50.019999999999996
22 49.64
23 53.779999999999994
24 52.900004
25 56.170005
26 55.92
27 53.610009999999996
28 56.779999999999994
29 54.459999999999994
30 52.07000000000001
31 56.120000000000005
32 53.669999999999995
33 55.660003
34 57.830000000000005
35 53.22
36 53.949999999999996
37 52.65
38 56.48
39 57.15
40 51.890004
41 53.560007
42 54.47
43 55.379999999999995
44 59.75
45 55.47
46 58.88999700000001
47 55.15
48 57.50999999999999
49 52.229994999999995
50 55.74
51 53.65999299999999
52 56.08
53 55.009997
54 53.690004
55 56.830000000000005
56 54.81
57 56.670004
58 55.04
59 57.14
60 56.049997
61 51.85999999999999
62 55.13
63 55.799997000000005
64 56.179994
65 54.22
66 57.02
67 55.259997000000006
68 55.410000000000004
69 56.69
70 58.98
71 57.37
72 56.259996
73 55.910000000000004
74 56.769999999999996
75 52.62
76 64.86
77 63.61
78 64.71999000000001
79 64.689994
80 64.66
81 64.18
82 62.73
83 63.33999
84 62.499994
85 64.29
86 63.41
87 61.410003999999994
88 63.949999999999996
89 62.820005
90 62.719995
91 61.77
92 61.42999999999999
93 62.27
94 62.689996
95 61.650000000000006
96 61.480000000000004
97 62.689996
98 63.110006
99 62.110007
100 63.719994
101 60.9
102 62.249994
103 60.39
104 63.1
105 62.339999999999996
106 62.870000000000005
107 61.63999999999999
108 63.100004
109 62.719995
110 63.51
111 63.660000000000004
112 63.130003
113 61.95
114 62.59
115 62.62
116 62.409997
117 60.660000000000004
118 63.449999999999996
119 61.52000399999999
120 60.760000000000005
121 62.019999999999996
122 60.97
123 60.830003
124 60.06
125 60.580003000000005
126 65.99999
127 65.36999300000001
128 64.669997
129 66.17
130 64.94
131 65.190005
132 65.40999400000001
133 65.190005
134 64.409995
135 61.650000000000006
136 64.339995
137 64.71999000000001
138 65.32999000000001
139 63.690000000000005
140 63.56
141 63.62
142 64.289993
143 64.33
144 63.409996
145 61.75000000000001
146 64.36
147 64.28
148 63.47999600000001
149 63.710004
150 63.42
151 64.08
152 63.43
153 63.73
154 63.20000999999999
155 63.100004
156 62.89
157 61.72
158 62.370000000000005
159 63.33
160 63.339999999999996
161 63.490002999999994
162 62.740004000000006
163 64.28
164 64.559996
165 63.79
166 62.119997000000005
167 62.12999
168 63.320005
169 63.280004
170 63.519999999999996
171 63.91
172 64.28
173 62.870000000000005
174 64.94
175 63.45999


==> data/KD_bad_test_shin_T3_CR.txt <==
1 21.46
2 39.75
3 40.69
4 42.170003
5 47.72
6 51.849999999999994
7 50.56
8 52.23
9 50.029999999999994
10 52.12
11 49.91
12 49.28
13 53.360003
14 50.740004000000006
15 54.37
16 53.769999999999996
17 54.17999999999999
18 53.36999
19 53.290004
20 53.7
21 53.669995
22 51.85999999999999
23 54.359996
24 53.510004
25 54.33
26 52.410007
27 53.910000000000004
28 54.21
29 54.81
30 53.13
31 50.55999
32 51.949996
33 54.300000000000004
34 57.720000000000006
35 57.60999999999999
36 56.76
37 52.630010000000006
38 48.920003
39 54.53
40 54.239994
41 50.5
42 56.44999000000001
43 53.770006
44 57.85000300000001
45 57.190007
46 56.620000000000005
47 52.900000000000006
48 55.13
49 55.84
50 54.940003000000004
51 56.049997
52 58.23000699999999
53 54.13
54 54.05
55 53.470004
56 55.86
57 54.86
58 58.17
59 57.04
60 55.749995
61 57.04
62 53.059995
63 56.80001
64 53.82
65 55.43
66 58.320004000000004
67 51.25999999999999
68 52.52
69 57.720000000000006
70 58.809996
71 57.67
72 57.690006000000004
73 54.16
74 57.99999999999999
75 55.38999999999999
76 64.959997
77 65.47999399999999
78 62.8
79 63.78
80 64.75999999999999
81 64.92999999999999
82 64.21
83 62.659997000000004
84 63.87999
85 64.75999399999999
86 63.54
87 61.719996
88 63.800000000000004
89 63.510007
90 64.61
91 62.56
92 63.690000000000005
93 63.38
94 64.38999
95 62.36000000000001
96 62.119997000000005
97 62.560004
98 62.33
99 63.23
100 63.480000000000004
101 63.0
102 63.39
103 61.529999999999994
104 64.05999999999999
105 61.28
106 62.19
107 63.14999999999999
108 62.92
109 64.079994
110 60.919999999999995
111 63.33
112 63.09998999999999
113 63.420004
114 62.470000000000006
115 62.280005
116 62.63000399999999
117 62.01001
118 61.27
119 64.07000000000001
120 62.649995000000004
121 63.039994
122 62.83
123 60.660000000000004
124 62.429994
125 62.290007
126 66.99000000000001
127 65.78001
128 64.14999999999999
129 65.690005
130 65.919995
131 65.53001
132 64.949995
133 65.13999
134 62.45000400000001
135 64.48
136 66.33999299999999
137 65.24001
138 64.09
139 64.229995
140 64.799994
141 66.21000000000001
142 64.37999599999999
143 64.83999499999999
144 64.42999999999999
145 65.42999999999999
146 64.669997
147 64.18
148 64.89
149 63.069993000000004
150 64.16
151 64.44
152 65.189993
153 64.89
154 65.60001
155 65.25001
156 64.69
157 64.75999999999999
158 64.649993
159 64.92999
160 63.82
161 64.60999
162 64.589995
163 65.700006
164 64.92999999999999
165 64.909995
166 65.229994
167 65.10999
168 64.89
169 63.71
170 63.61
171 64.53999999999999
172 63.970000000000006
173 64.779997
174 63.350004000000006
175 64.12


==> data/KD_bad_test_shin_T3_CR_again.txt <==
1 24.280001000000002
2 28.52
3 44.379996999999996
4 41.019997000000004
5 40.660003
6 47.479996
7 51.90000500000001
8 47.090003
9 47.07
10 47.28
11 48.999995
12 47.660000000000004
13 52.33
14 51.190000000000005
15 55.219996
16 49.440002
17 53.650003999999996
18 45.410000000000004
19 54.64
20 54.919994
21 50.879996999999996
22 51.949996
23 56.280005
24 52.54
25 53.76
26 53.42999699999999
27 53.330003999999995
28 52.860004
29 55.31
30 53.339994000000004
31 52.570003
32 52.44
33 53.81
34 56.920004
35 54.02
36 55.289995999999995
37 49.490002
38 54.89000000000001
39 55.76
40 55.48
41 55.7
42 54.48
43 55.439997
44 56.170005
45 56.66
46 58.870006
47 53.970003
48 52.379996
49 56.459993
50 55.7
51 56.159997
52 55.589999999999996
53 57.260007
54 54.190000000000005
55 56.680006000000006
56 56.620000000000005
57 57.390004
58 54.410000000000004
59 53.15
60 56.26
61 58.18
62 54.63
63 50.760000000000005
64 56.86
65 50.460004999999995
66 55.879999999999995
67 57.37
68 57.53
69 55.34
70 52.349997
71 58.64000299999999
72 59.34
73 55.84
74 56.780005
75 53.240010000000005
76 64.329994
77 64.08
78 64.36
79 65.14999999999999
80 63.53
81 64.01
82 63.17999399999999
83 64.52
84 63.070004999999995
85 63.589996000000006
86 62.280005
87 63.519999999999996
88 62.950002999999995
89 64.28001
90 63.660000000000004
91 63.009994999999996
92 62.049997000000005
93 63.29
94 64.04999500000001
95 63.650006000000005
96 64.08
97 63.0
98 62.260000000000005
99 61.429995000000005
100 62.54999599999999
101 62.070006
102 61.760000000000005
103 63.11
104 62.71
105 62.299997
106 63.22
107 62.67
108 62.38
109 63.140005
110 63.34999
111 58.050000000000004
112 61.94
113 61.73
114 64.38000000000001
115 63.24999999999999
116 62.799996
117 62.01
118 62.93
119 64.0
120 61.91
121 60.540000000000006
122 62.179995
123 62.94
124 63.22
125 63.390005
126 66.059995
127 66.67001
128 65.90001
129 65.809995
130 65.48999500000001
131 65.720004
132 65.849996
133 65.629995
134 64.489996
135 65.029997
136 65.209997
137 65.190005
138 65.38001
139 62.420005
140 65.059996
141 65.580004
142 65.440005
143 64.58
144 64.739996
145 65.230006
146 65.48999500000001
147 64.629996
148 63.970000000000006
149 63.22
150 65.18
151 64.299995
152 64.63001
153 65.72001
154 64.599997
155 64.419997
156 64.519995
157 64.04999500000001
158 64.89999
159 64.44
160 62.12999
161 63.860005
162 64.08
163 64.75999999999999
164 63.589996000000006
165 63.519999999999996
166 64.75999999999999
167 64.25
168 63.71
169 63.21
170 64.68
171 64.03999999999999
172 64.629996
173 64.479995
174 64.58
175 64.05999999999999


==> data/KD_bad_test_shin_T3_again.txt <==
1 37.6
2 41.749996
3 45.970005
4 48.000005
5 46.210003
6 49.220005
7 49.480000000000004
8 47.329998
9 48.120004
10 45.240003
11 51.13999999999999
12 47.469997
13 52.080000000000005
14 47.869998
15 52.449995
16 47.46
17 49.66
18 53.87
19 50.380002999999995
20 51.12
21 53.339994000000004
22 51.989996000000005
23 52.839994000000004
24 50.95999
25 52.239999999999995
26 56.36
27 56.36
28 34.010002
29 53.909993
30 54.85
31 51.85999999999999
32 54.53
33 57.09999
34 55.279994
35 53.61000299999999
36 53.410000000000004
37 54.13
38 55.05001000000001
39 53.150003999999996
40 50.609994
41 58.100010000000005
42 52.21000300000001
43 55.009997
44 54.999995
45 54.510003
46 56.15
47 54.080003
48 55.33
49 56.049997
50 58.199996
51 56.389993000000004
52 57.69
53 54.66
54 51.11
55 56.68
56 55.38999999999999
57 55.65
58 57.13999
59 55.900000000000006
60 57.170004
61 54.83
62 57.26
63 53.849999999999994
64 56.369996
65 53.360003
66 57.92
67 57.69
68 54.86
69 57.460004
70 57.730000000000004
71 57.940000000000005
72 57.830000000000005
73 55.740005000000004
74 54.87
75 56.130004
76 64.489996
77 64.599997
78 63.72
79 63.27
80 64.129996
81 64.33
82 63.91
83 63.4
84 63.949999999999996
85 64.08
86 63.160000000000004
87 62.759995
88 63.66999
89 61.45
90 61.17
91 62.870000000000005
92 63.61
93 62.4
94 63.63999999999999
95 63.019997000000004
96 63.59
97 63.56
98 63.949999999999996
99 61.21
100 61.480000000000004
101 62.76999
102 62.05999
103 62.829995000000004
104 60.540000000000006
105 63.14999999999999
106 63.05
107 63.43
108 61.029994
109 62.409997
110 62.030005
111 62.4
112 62.189996
113 63.72
114 61.29
115 63.21
116 62.740004000000006
117 63.690000000000005
118 61.809999999999995
119 62.739999999999995
120 64.059997
121 63.580000000000005
122 59.370005000000006
123 62.45
124 62.499994
125 62.649995000000004
126 66.43
127 65.410006
128 66.010004
129 65.66000600000001
130 65.629995
131 65.57001
132 64.549994
133 64.51
134 63.850003
135 62.56
136 64.689994
137 65.07
138 63.839999999999996
139 64.77001
140 63.68000000000001
141 64.92999999999999
142 64.39
143 63.349999999999994
144 63.13999999999999
145 62.919990000000006
146 64.989996
147 63.4
148 66.17
149 64.94
150 64.14
151 62.479997
152 64.14
153 64.73
154 62.27
155 64.75999399999999
156 63.799994999999996
157 64.34
158 64.82
159 64.03
160 63.41
161 64.849997
162 64.26999599999999
163 63.949999999999996
164 64.35
165 63.029999999999994
166 63.57000000000001
167 63.949999999999996
168 64.589995
169 63.43
170 63.91
171 63.809996999999996
172 61.61
173 64.129996
174 64.00001
175 64.5


==> data/KD_bad_test_shin_again.txt <==
1 38.519999999999996
2 44.669998
3 41.660000000000004
4 42.41
5 43.49
6 46.709996
7 49.150008
8 48.929995
9 48.199999999999996
10 48.27
11 48.610002
12 44.439997999999996
13 51.83
14 53.239999999999995
15 52.70000700000001
16 49.620003000000004
17 51.160000000000004
18 50.359994
19 50.41
20 54.169999999999995
21 56.46
22 52.779996
23 48.0
24 51.070004999999995
25 55.14
26 54.29999
27 54.580003
28 51.980000000000004
29 55.410000000000004
30 54.550003999999994
31 56.930006
32 52.5
33 54.059999999999995
34 52.44
35 53.99
36 55.78999999999999
37 50.83
38 54.790000000000006
39 54.35
40 50.469995
41 54.52
42 55.319995
43 51.580000000000005
44 54.37
45 54.279999999999994
46 55.130005000000004
47 52.980006
48 57.240002999999994
49 55.789995000000005
50 56.319993999999994
51 52.889997
52 55.859995
53 55.58
54 57.14
55 52.559999999999995
56 56.880003
57 57.410000000000004
58 57.54
59 54.42
60 54.24
61 53.81
62 55.089999999999996
63 52.12
64 55.96
65 55.38999999999999
66 56.979996
67 58.970003999999996
68 55.069995000000006
69 54.72
70 57.35
71 53.870004
72 57.3
73 57.15
74 56.87
75 56.140006
76 64.509994
77 64.559996
78 64.1
79 63.65
80 63.849999999999994
81 64.03999999999999
82 62.53999999999999
83 61.07
84 63.129999999999995
85 62.41
86 63.74999999999999
87 63.6
88 61.53999999999999
89 63.4
90 64.75999999999999
91 62.759995
92 62.689996
93 62.080009999999994
94 63.56
95 61.939995999999994
96 59.029996
97 62.54999599999999
98 59.69
99 61.88
100 63.88
101 62.53999999999999
102 61.6
103 60.96
104 60.88
105 61.419999999999995
106 62.45000400000001
107 63.170004
108 61.7
109 60.35
110 61.869997
111 60.579989999999995
112 61.829996
113 61.980000000000004
114 61.85000000000001
115 62.819993
116 61.960006
117 61.660000000000004
118 60.88
119 61.91
120 59.660005999999996
121 60.990005999999994
122 61.01
123 61.739999999999995
124 59.760004
125 62.2
126 65.75
127 65.209997
128 64.91000700000001
129 65.26000499999999
130 65.37000499999999
131 62.680006
132 64.849997
133 63.469994
134 64.25999999999999
135 63.9
136 64.14
137 63.67
138 63.62
139 62.930006000000006
140 64.12
141 64.05
142 64.14
143 64.03
144 62.079996
145 61.57
146 64.169997
147 63.62999000000001
148 63.67
149 62.500006
150 63.55
151 62.850004000000006
152 62.980000000000004
153 63.310003
154 63.54
155 63.21
156 62.109995
157 62.79
158 63.809996999999996
159 63.240004000000006
160 61.71
161 62.639993000000004
162 62.590003
163 61.860009999999996
164 63.54
165 63.93
166 63.560002999999995
167 62.61
168 61.509997000000006
169 62.909997
170 63.85999999999999
171 63.189994999999996
172 63.5
173 63.039994
174 62.28
175 63.89


==> data/KD_bad_train_fixed.txt <==
1 52.237579999999994
2 57.071316
3 58.42547999999999
4 59.469150000000006
5 60.116184
6 60.0
7 60.887420000000006
8 61.696714
9 61.64864
10 62.403845999999994
11 62.209535
12 62.96274
13 62.82451999999999
14 63.58373
15 63.321316
16 63.65785
17 64.13862
18 63.721954999999994
19 63.964343
20 64.63341
21 64.40505
22 64.461136
23 64.881814
24 64.53125
25 65.02604
26 65.11017700000001
27 65.24439
28 65.0
29 65.09615
30 65.334535
31 65.05008
32 65.30649
33 65.56891
34 65.71114
35 66.28005
36 66.03165
37 65.92347600000001
38 66.11378
39 66.510415
40 66.3141
41 66.47236
42 66.32011
43 66.34415
44 66.30409
45 66.94310999999999
46 66.622597
47 67.08133
48 66.594553
49 66.97716
50 66.796875
51 67.033255
52 67.23357399999999
53 66.98317499999999
54 67.32171
55 67.23958
56 67.38782
57 67.528045
58 67.39182500000001
59 67.55809
60 67.610174
61 67.51803
62 67.8746
63 67.417866
64 67.2496
65 67.44991999999999
66 68.13702
67 67.72636
68 67.67027399999999
69 67.81851
70 68.157053
71 68.177086
72 67.880607
73 67.686296
74 67.86058
75 68.36337999999999
76 74.0625
77 75.04006600000001
78 75.48678
79 75.26042
80 75.24639400000001
81 74.963945
82 74.86378
83 75.16026
84 75.16226
85 74.8758
86 75.07612
87 74.92989
88 75.036055
89 74.83974
90 74.94792
91 74.693507
92 74.961936
93 75.21034
94 74.803686
95 74.98597500000001
96 74.695516
97 74.75560999999999
98 74.685496
99 74.67348
100 74.73958
101 74.83774
102 74.56931
103 74.717546
104 74.41105999999999
105 74.53125
106 74.895835
107 74.57332
108 74.627405
109 74.42107
110 74.26683
111 74.63141
112 74.4391
113 74.53125
114 74.835736
115 74.140626
116 74.56931
117 74.45313
118 74.559295
119 74.609375
120 74.477166
121 74.27683999999999
122 74.36298000000001
123 74.42307500000001
124 74.21474500000001
125 74.29487
126 77.84856
127 78.35737499999999
128 78.3774
129 78.04888
130 78.0629
131 77.76843
132 77.88060999999999
133 77.95071999999999
134 77.560097
135 77.62019
136 77.447915
137 77.20753
138 77.32572
139 77.552086
140 77.379805
141 77.029246
142 77.572113
143 77.28365699999999
144 77.13942499999999
145 77.089345
146 77.11739
147 77.07732299999999
148 77.071315
149 77.04326999999999
150 77.03325
151 76.98918
152 76.844954
153 76.67468
154 76.79888
155 76.86298000000001
156 76.86097600000001
157 76.85697
158 76.59054400000001
159 76.997197
160 76.88101
161 76.73077
162 77.07532
163 76.99119
164 76.80689000000001
165 76.88101
166 76.708734
167 76.57853
168 76.78085
169 76.726764
170 76.598555
171 76.86097600000001
172 76.33814
173 76.30208
174 76.46835
175 76.55449


==> data/KD_bad_train_shin.txt <==
1 50.635016
2 55.647033
3 57.05929400000001
4 57.49999999999999
5 58.790064
6 59.35096
7 59.889823
8 60.260415
9 60.44271
10 61.073719999999994
11 61.678684
12 61.328125
13 61.917067
14 62.103367
15 62.271637
16 62.70633
17 63.04286999999999
18 63.034856
19 63.36538
20 63.689905
21 63.661860000000004
22 63.916266
23 64.09455
24 63.998394999999995
25 64.01042
26 64.17468
27 64.485174
28 64.80368399999999
29 65.148234
30 64.78566000000001
31 65.276444
32 65.0
33 65.06811
34 64.89183
35 65.81129999999999
36 65.805286
37 65.69511
38 65.77524
39 65.84535
40 65.66707000000001
41 66.00561
42 65.9355
43 66.11979
44 66.32612300000001
45 66.34415
46 66.183895
47 66.60657
48 66.394234
49 66.628605
50 66.78085
51 66.702724
52 66.61258
53 66.9351
54 66.97516
55 66.85898
56 67.12740699999999
57 67.48998
58 67.177486
59 67.22155
60 67.25561
61 67.175484
62 67.14542999999999
63 67.546076
64 67.37780599999999
65 67.70633000000001
66 67.70633000000001
67 67.76843
68 67.48597600000001
69 67.467946
70 67.780447
71 67.780447
72 67.55208400000001
73 67.85256
74 67.770433
75 68.10697300000001
76 73.86819
77 74.65545
78 74.8738
79 74.81370000000001
80 74.58333400000001
81 74.617386
82 74.911857
83 75.18229
84 74.771637
85 74.66346
86 74.473155
87 74.71554
88 74.771637
89 74.48517700000001
90 74.49519
91 74.76562
92 74.54527
93 74.71354
94 74.56931
95 74.54326999999999
96 74.35697300000001
97 74.51322
98 74.28886
99 74.5633
100 74.248797
101 74.2508
102 74.240786
103 74.19471
104 74.27683999999999
105 74.26281999999999
106 74.03245000000001
107 74.36098
108 74.13862300000001
109 74.35697300000001
110 73.99239
111 74.577326
112 74.230766
113 74.316907
114 74.35697300000001
115 74.4371
116 74.004406
117 74.26883
118 74.35497
119 74.541265
120 74.070513
121 74.3129
122 74.57532
123 74.08454
124 73.95032
125 74.14864
126 77.379805
127 77.82652399999999
128 77.702326
129 77.71434
130 77.63021
131 77.55008
132 77.3778
133 77.53806
134 77.5
135 77.29367
136 77.28766
137 77.17748
138 77.163464
139 76.94711699999999
140 76.96714999999999
141 77.003205
142 77.095354
143 76.97516
144 77.01523
145 76.75280599999999
146 76.91306
147 77.05128
148 77.01322
149 76.895034
150 76.676685
151 76.80088
152 76.63261
153 76.552486
154 76.971155
155 76.70473
156 76.54647
157 76.708734
158 76.692706
159 76.66867
160 76.592547
161 76.41026
162 76.66466
163 76.57652499999999
164 76.33814
165 76.52845
166 76.011616
167 76.16787000000001
168 76.40424999999999
169 76.692706
170 76.39623
171 76.676685
172 76.26803
173 76.67268
174 76.42427699999999
175 76.19991999999999


==> data/KD_bad_train_shin_T3.txt <==
1 48.61779
2 54.104567
3 56.171876
4 57.327724
5 58.505607000000005
6 59.114580000000004
7 59.63742
8 60.12820599999999
9 60.801280000000006
10 60.709137
11 61.384209999999996
12 61.34815999999999
13 61.868990000000004
14 61.88101
15 62.035257
16 62.624199999999995
17 62.80248
18 62.578124
19 62.806492999999996
20 63.20513
21 63.54367
22 63.511616000000004
23 63.553685
24 63.94431
25 63.87019000000001
26 64.14463
27 64.25280599999999
28 64.074516
29 64.36498
30 64.58333
31 64.27284
32 64.92989
33 65.152246
34 64.971954
35 65.192306
36 65.176284
37 65.20433
38 65.302485
39 65.24839999999999
40 65.24639
41 65.47276
42 65.44872000000001
43 65.48677699999999
44 65.45873
45 65.65104000000001
46 65.879405
47 66.047674
48 65.89944
49 65.97957
50 66.23196999999999
51 66.47636
52 66.10777399999999
53 65.907454
54 66.25401
55 66.3722
56 66.30409
57 66.54046
58 66.30409
59 66.16987
60 66.54848
61 66.6246
62 66.70472600000001
63 66.46835
64 66.60056
65 67.03125
66 66.712743
67 67.14142600000001
68 66.66667
69 66.86098
70 66.94310999999999
71 66.91907
72 66.68269
73 66.96314
74 67.25761
75 67.039263
76 72.07932500000001
77 72.71835
78 72.802484
79 72.81450000000001
80 72.55609
81 72.9988
82 72.77444
83 72.61218000000001
84 73.19511
85 73.02083400000001
86 72.75841
87 72.81851
88 73.08093
89 72.72636
90 72.92067399999999
91 72.85657
92 72.69631600000001
93 72.81450000000001
94 72.510016
95 72.93069
96 72.85857
97 72.77444
98 72.60016
99 72.678286
100 72.5
101 72.8746
102 72.828525
103 72.528046
104 72.20152
105 72.59014
106 72.57212
107 72.68029
108 72.4379
109 72.602165
110 72.427887
111 72.43189
112 72.38982299999999
113 72.16747
114 72.39182600000001
115 72.40985599999999
116 72.646236
117 72.54006
118 72.52204
119 72.528046
120 72.33774
121 72.307694
122 72.30168
123 72.383815
124 72.223556
125 72.40385
126 75.240386
127 75.28646
128 75.096154
129 75.440705
130 75.13822300000001
131 75.23438
132 74.90785
133 75.01803
134 74.89183
135 74.91386
136 75.02604000000001
137 74.64543
138 74.65545
139 74.85777
140 74.54928
141 74.86177699999999
142 74.653447
143 74.60537000000001
144 74.61538300000001
145 74.43109
146 74.69951999999999
147 74.71554
148 74.65545
149 74.332935
150 74.272835
151 74.17868399999999
152 74.415064
153 74.38101
154 74.48517700000001
155 74.441105
156 74.16066000000001
157 74.348956
158 74.17468000000001
159 74.391025
160 74.32091
161 74.128604
162 74.282855
163 74.282855
164 74.16266
165 74.449116
166 74.164665
167 74.08454
168 74.08052699999999
169 74.188703
170 74.002403
171 74.27083
172 74.15064
173 74.01843
174 74.48517700000001
175 73.936296


==> data/KD_bad_train_shin_T3_CR.txt <==
1 48.05489
2 54.36298000000001
3 55.95753
4 57.259613
5 58.09896
6 59.11258
7 59.717549999999996
8 60.050079999999994
9 60.472757
10 60.883415
11 61.34415
12 61.462337
13 61.7508
14 61.93109
15 62.333729999999996
16 62.58413
17 62.64423
18 62.42388
19 62.858576
20 63.245194999999995
21 63.35537
22 63.271235999999995
23 63.695913999999995
24 63.86018
25 64.00641
26 63.96234
27 64.29487499999999
28 64.3129
29 64.35697
30 64.35096
31 64.57332
32 64.879805
33 64.82572
34 64.561296
35 65.092146
36 65.24639
37 65.02604
38 65.36458
39 65.148234
40 65.30048000000001
41 65.50881
42 65.45071999999999
43 65.36057600000001
44 65.64303
45 65.96955
46 65.67107399999999
47 65.80729
48 65.71715
49 65.91346
50 65.89543
51 66.12179
52 66.08774
53 66.01763000000001
54 66.45031999999999
55 66.49239
56 66.47436
57 66.51242
58 66.59254999999999
59 66.32011
60 66.840947
61 66.536456
62 66.83694
63 66.710734
64 66.660655
65 67.223555
66 66.929084
67 67.04927699999999
68 66.720754
69 66.74079
70 67.02724
71 67.133415
72 66.86098
73 67.13141
74 67.10337
75 66.907054
76 72.265625
77 72.852564
78 73.297274
79 73.41947
80 73.41947
81 73.10697
82 73.47957000000001
83 73.147035
84 73.26122000000001
85 73.43349500000001
86 73.633814
87 73.459536
88 73.1871
89 73.291266
90 73.323315
91 73.55769
92 73.33734
93 73.51362
94 73.30329
95 73.527646
96 73.39142600000001
97 73.60577
98 73.159057
99 73.309296
100 73.3754
101 73.40945599999999
102 73.131007
103 72.936696
104 73.307294
105 73.29326999999999
106 73.207134
107 72.9988
108 73.21114
109 73.37941000000001
110 73.33734
111 73.383415
112 73.10898
113 73.21114
114 73.11899
115 73.28726
116 73.257214
117 73.22716
118 73.054886
119 73.10898
120 73.23317499999999
121 73.1851
122 73.35136
123 73.01282
124 73.13701999999999
125 73.30529
126 76.25
127 76.490384
128 76.50441000000001
129 76.76282
130 76.51442
131 76.584536
132 76.45232
133 76.62058999999999
134 76.55849500000001
135 76.61258
136 76.247996
137 76.52845
138 76.17388000000001
139 76.245993
140 76.40424999999999
141 76.42628
142 76.416266
143 76.58654
144 76.1879
145 76.42427699999999
146 76.33814
147 76.67869
148 76.44631
149 76.26201999999999
150 76.129806
151 76.23197
152 76.14183
153 76.24399
154 76.4363
155 76.44631
156 76.22596
157 76.1258
158 76.4363
159 76.36218
160 76.14583400000001
161 76.07572
162 76.21995
163 76.18389
164 76.13782
165 76.095754
166 76.189905
167 76.16186
168 76.348156
169 76.38622000000001
170 76.16186
171 76.366186
172 76.282054
173 76.272035
174 76.23798000000001
175 76.45232


==> data/KD_bad_train_shin_T3_CR_again.txt <==
1 48.040867
2 53.393429999999995
3 55.110174
4 56.61058
5 57.24759699999999
6 58.078927
7 59.188700000000004
8 59.7496
9 60.142225
10 60.681087
11 61.049679999999995
12 60.88542
13 61.04768000000001
14 61.52644000000001
15 62.017226
16 62.333729999999996
17 62.554085
18 62.698317
19 62.353766
20 63.345355000000005
21 63.32932999999999
22 63.703924
23 63.417469999999994
24 63.826119999999996
25 63.84615300000001
26 63.864183
27 64.25280599999999
28 64.411056
29 64.134616
30 64.39704
31 64.46514
32 64.53325
33 64.66946999999999
34 64.76763
35 65.308493
36 65.0641
37 65.33854
38 65.625
39 65.46274
40 65.853363
41 65.60897
42 65.44671699999999
43 65.663064
44 65.855366
45 66.177887
46 65.89543
47 66.10576999999999
48 66.24799999999999
49 65.96955
50 66.35417
51 66.35417
52 66.32011
53 66.752803
54 66.528445
55 66.63261
56 66.81891
57 66.678685
58 66.72476
59 66.73477
60 66.99519000000001
61 66.7488
62 66.636616
63 66.804886
64 66.55048000000001
65 67.12941000000001
66 66.88502
67 67.34375
68 67.23558
69 67.08534
70 67.123395
71 67.16145999999999
72 67.327726
73 67.30369
74 67.265624
75 67.38782
76 72.90665
77 73.938304
78 74.346954
79 74.31891
80 74.51722600000001
81 74.55729
82 74.58133000000001
83 74.64343
84 74.527246
85 74.62941
86 74.435097
87 74.44311
88 74.49519
89 74.48918
90 74.59535000000001
91 74.627405
92 74.40104
93 74.447113
94 74.60736999999999
95 74.78766
96 74.80569
97 74.72957
98 74.83974
99 74.64744
100 74.48317399999999
101 74.29487
102 74.51122
103 74.1847
104 74.551284
105 74.96795
106 74.206734
107 74.37099
108 74.57332
109 74.58133000000001
110 74.51722600000001
111 74.11859
112 74.1867
113 74.63741999999999
114 74.40305000000001
115 74.473155
116 74.62339999999999
117 74.523234
118 74.306893
119 74.42107
120 74.427086
121 74.272835
122 74.777645
123 74.47917
124 74.447113
125 74.415064
126 77.441907
127 77.71434
128 77.90665
129 77.6883
130 77.88261
131 77.53405599999999
132 77.54807500000001
133 77.63221
134 77.56811
135 77.48197300000001
136 77.50401
137 77.39183
138 77.40183999999999
139 77.365786
140 77.61819
141 77.36979000000001
142 77.42788
143 77.42387699999999
144 77.431893
145 77.115387
146 77.51002
147 77.28566000000001
148 77.34375
149 77.29567
150 77.37179400000001
151 77.15144000000001
152 77.40384300000001
153 77.15745000000001
154 77.34575
155 77.17348000000001
156 77.21154
157 77.407855
158 76.776844
159 77.03125
160 77.21955
161 76.97916599999999
162 77.20152
163 77.04127
164 77.255607
165 77.05128
166 76.903045
167 77.05529
168 77.3758
169 77.14944
170 77.27564
171 76.96514
172 77.14944
173 76.83293
174 77.3758
175 77.22556


==> data/KD_bad_train_shin_T3_again.txt <==
1 48.108973999999996
2 53.49559000000001
3 55.4367
4 56.604569999999995
5 57.720349999999996
6 58.28124999999999
7 59.20672999999999
8 59.45713
9 59.989979999999996
10 60.59295
11 60.71915
12 60.94150499999999
13 61.302084
14 61.999196
15 61.73478
16 62.29768
17 62.52804400000001
18 62.53404999999999
19 62.81450400000001
20 63.125
21 63.125
22 63.375400000000006
23 63.639826
24 63.796073
25 63.78806
26 64.19471
27 64.05849500000001
28 63.948315
29 64.527243
30 64.409053
31 64.41306
32 64.89383
33 65.01803000000001
34 64.78566000000001
35 64.931893
36 64.939904
37 65.23837999999999
38 65.428686
39 65.62900499999999
40 65.635014
41 65.4988
42 65.645033
43 65.69511
44 65.82732
45 65.98558
46 65.54888
47 66.15385
48 66.02764
49 66.45833
50 65.98157
51 66.504407
52 66.702724
53 66.3722
54 66.38020999999999
55 66.536456
56 66.4403
57 66.796875
58 66.660655
59 66.91707
60 66.61659
61 66.94511
62 66.86899
63 66.684693
64 66.81691
65 67.26762699999999
66 67.197514
67 67.34976
68 67.20353
69 67.03526
70 67.498
71 67.660254
72 67.06931
73 67.46194
74 67.097354
75 67.54407
76 73.131007
77 73.97435999999999
78 74.3109
79 74.24479000000001
80 74.40305000000001
81 74.26482399999999
82 74.366987
83 74.38502
84 74.26883
85 74.26482399999999
86 74.11859
87 74.383014
88 74.535257
89 74.16066000000001
90 74.11058
91 74.078524
92 74.240786
93 74.30489
94 74.346954
95 74.20272
96 74.17868399999999
97 74.030447
98 74.36899
99 74.064505
100 73.988384
101 74.33494
102 73.98637500000001
103 74.11258
104 74.34295
105 74.391025
106 74.21074
107 73.904246
108 73.715943
109 73.910254
110 73.98037
111 73.960334
112 74.21274
113 73.709935
114 74.120593
115 73.904246
116 73.90825
117 74.04247000000001
118 73.71394
119 73.75601
120 73.84816
121 73.94431
122 74.02844400000001
123 73.81611
124 74.10657
125 74.054486
126 77.21755
127 77.22756
128 77.36779
129 77.04127
130 77.229565
131 76.935095
132 76.94111
133 77.0012
134 76.85697
135 76.816905
136 76.550484
137 76.909053
138 76.508415
139 76.53445599999999
140 76.48037
141 76.416266
142 76.818913
143 76.63662
144 76.48037
145 76.52042999999999
146 76.422274
147 76.4383
148 76.56650499999999
149 76.53645999999999
150 76.41826999999999
151 76.334137
152 76.04366999999999
153 76.306087
154 76.38622000000001
155 76.36218
156 76.290065
157 76.23398
158 76.02364
159 76.366186
160 76.11979
161 76.087743
162 76.09976
163 76.10576999999999
164 76.252
165 75.98758
166 75.73117
167 75.853366
168 76.16787000000001
169 76.3121
170 76.097757
171 76.121795
172 76.04567399999999
173 76.28606
174 76.01362499999999
175 75.86137699999999


==> data/KD_bad_train_shin_again.txt <==
1 51.005610000000004
2 55.785257
3 57.069314000000006
4 57.59014500000001
5 58.71995
6 59.022439999999996
7 60.018027
8 60.707133999999996
9 60.626999999999995
10 61.241984
11 61.891025
12 62.02123
13 62.147439999999996
14 62.421876
15 62.291664000000004
16 62.964743
17 62.485975
18 63.127005000000004
19 63.289260000000006
20 63.521636
21 63.63782
22 63.71594699999999
23 64.29888
24 64.0605
25 64.34696
26 64.395034
27 64.831734
28 64.61739
29 64.95593
30 64.70954
31 64.9359
32 65.402645
33 65.594953
34 65.276444
35 65.39864
36 65.46875
37 65.74319
38 65.58093000000001
39 65.57892600000001
40 65.81129999999999
41 65.612984
42 66.10576999999999
43 66.05168
44 66.284055
45 66.07572
46 66.16787
47 66.426283
48 66.24399
49 66.66667
50 66.48037
51 66.71875
52 66.99519000000001
53 67.02924999999999
54 66.60056
55 67.315704
56 67.259616
57 67.19551
58 66.98317499999999
59 67.197514
60 66.98718
61 67.50801
62 67.33774
63 67.39182500000001
64 67.427886
65 67.61418
66 67.602164
67 67.57611999999999
68 67.75641
69 67.53205
70 68.01482399999999
71 67.60616999999999
72 67.840546
73 67.70633000000001
74 67.838544
75 68.07692
76 73.601764
77 74.65545
78 74.88381
79 75.00801
80 74.82973000000001
81 74.803686
82 75.00400499999999
83 75.08614
84 74.79968
85 74.73758000000001
86 74.63141
87 74.851763
88 74.88181
89 74.667466
90 74.82571999999999
91 74.909854
92 74.46314000000001
93 74.641424
94 75.00601
95 74.6895
96 74.743587
97 74.51322
98 74.845755
99 74.61138000000001
100 74.38702
101 74.66146
102 74.695516
103 74.399036
104 74.372995
105 74.515224
106 74.35497
107 74.13462
108 74.09455
109 74.40104
110 74.44311
111 74.36098
112 74.45313
113 74.23277499999999
114 74.42307500000001
115 74.37901
116 73.946315
117 74.46114
118 74.33694
119 74.308896
120 74.28085
121 74.36298000000001
122 74.06049999999999
123 74.05649
124 74.13261
125 74.17468000000001
126 77.74038300000001
127 77.63221
128 77.9988
129 77.73837999999999
130 77.624196
131 77.63021
132 77.36779
133 77.52805000000001
134 77.55008
135 77.34175
136 77.465945
137 77.34375
138 77.26362300000001
139 77.037257
140 77.02524
141 77.04527399999999
142 77.129406
143 76.89303
144 77.18349
145 76.929086
146 77.047276
147 77.065307
148 77.00721
149 77.1234
150 76.708734
151 76.760817
152 76.840943
153 76.72075000000001
154 76.58854000000001
155 76.692706
156 76.99119
157 76.5605
158 76.64663
159 76.51442
160 76.53445599999999
161 76.59455
162 76.484376
163 76.57652499999999
164 76.8129
165 76.59054400000001
166 76.56851
167 76.690704
168 76.53445599999999
169 76.75681
170 76.4363
171 76.62259300000001
172 76.58053
173 76.46835
174 76.390225
175 76.3101


==> data/KD_test_fixed.txt <==
1 36.780003
2 42.279994
3 41.809996999999996
4 39.64
5 44.24
6 53.92
7 45.09
8 48.439994
9 51.12
10 46.67
11 50.869995
12 50.27
13 53.42001
14 52.32
15 47.06
16 47.959998
17 50.27999
18 54.690000000000005
19 52.900004
20 49.569997
21 53.5
22 51.07000000000001
23 52.659994
24 51.970005
25 52.559999999999995
26 54.35
27 51.66
28 52.480000000000004
29 52.88001
30 49.9
31 54.39000000000001
32 48.259997
33 55.46
34 53.080004
35 57.430004999999994
36 54.32
37 52.979994
38 57.989999999999995
39 54.99000000000001
40 53.519994000000004
41 54.7
42 56.42
43 54.81
44 56.820004999999995
45 55.899995999999994
46 53.64
47 55.04
48 51.980000000000004
49 57.46
50 54.730000000000004
51 55.04
52 56.399995000000004
53 55.969995
54 56.98
55 55.55
56 57.040006
57 60.41
58 53.669999999999995
59 55.81
60 51.890004
61 55.900000000000006
62 55.100006
63 57.38999999999999
64 55.410000000000004
65 53.99
66 53.470004
67 54.899997
68 54.99000000000001
69 55.16
70 57.089999999999996
71 52.400000000000006
72 50.47999600000001
73 54.31
74 55.85
75 56.599999999999994
76 65.449995
77 65.190005
78 64.449996
79 64.329994
80 63.92
81 63.080000000000005
82 63.549995
83 64.119995
84 63.59
85 62.9
86 61.77
87 62.739999999999995
88 63.23
89 63.800000000000004
90 62.07
91 60.41
92 62.5
93 59.610003
94 61.129999999999995
95 63.17999399999999
96 62.950002999999995
97 62.529999999999994
98 63.36000000000001
99 62.229997000000004
100 61.94
101 61.31999999999999
102 60.34
103 61.809999999999995
104 63.14999999999999
105 62.619996
106 60.96
107 62.94
108 60.77
109 61.599994
110 62.41
111 59.27
112 61.77
113 62.63000399999999
114 62.22
115 63.59
116 62.78
117 60.57
118 62.69
119 61.18
120 61.939995999999994
121 62.930006000000006
122 61.929995000000005
123 62.859994
124 62.539995000000005
125 62.129999999999995
126 65.949994
127 65.82000000000001
128 65.590006
129 65.25001
130 64.329994
131 65.029997
132 63.93
133 64.71999000000001
134 63.980000000000004
135 64.22
136 64.39
137 61.73
138 63.980000000000004
139 64.13
140 64.25
141 63.23
142 64.89
143 64.95001
144 63.920003
145 64.66
146 64.59
147 63.23
148 63.660000000000004
149 63.490002999999994
150 61.9
151 64.03
152 63.36000000000001
153 62.43
154 63.32
155 63.629999999999995
156 64.36
157 63.720006
158 62.62
159 64.47
160 64.3
161 62.969995
162 62.409997
163 63.82
164 64.34
165 64.0
166 63.800000000000004
167 61.870000000000005
168 64.219993
169 64.14
170 64.169997
171 64.46
172 62.64999999999999
173 62.659997000000004
174 62.56
175 62.980000000000004


==> data/KD_test_float.txt <==
1 14.060001
2 23.080000000000002
3 24.950001999999998
4 36.390004
5 40.22
6 40.530001999999996
7 45.670003
8 45.120004
9 49.120003000000004
10 49.93
11 47.57
12 52.32
13 50.720006
14 49.400002
15 52.43
16 52.959999999999994
17 50.449999999999996
18 51.43
19 51.76
20 52.96999999999999
21 52.56999999999999
22 53.31
23 53.36999
24 51.979995
25 54.39000000000001
26 53.42999699999999
27 53.52
28 55.06999999999999
29 53.01000500000001
30 53.699994
31 55.24
32 51.930004
33 52.190000000000005
34 55.559999999999995
35 53.830003999999995
36 54.64999699999999
37 50.690000000000005
38 57.32000000000001
39 50.329995000000004
40 57.15
41 54.64
42 54.21
43 55.86
44 56.010000000000005
45 54.399997
46 53.790000000000006
47 56.399995000000004
48 56.630002999999995
49 56.989999999999995
50 55.38999999999999
51 54.879999999999995
52 54.330003000000005
53 53.74
54 54.270005
55 57.199999999999996
56 54.209995
57 55.799997000000005
58 53.11000299999999
59 53.029996000000004
60 55.439997
61 57.220000000000006
62 54.92
63 52.669996
64 56.66
65 55.17999999999999
66 55.48
67 55.19999
68 56.11000000000001
69 54.379999999999995
70 57.089996
71 56.060004
72 54.43
73 53.92
74 55.44
75 59.870005000000006
76 67.85
77 68.89
78 68.399996
79 68.78
80 68.63
81 68.94
82 69.139993
83 69.320005
84 69.31999
85 69.47
86 69.62
87 69.679993
88 69.250005
89 69.24
90 69.23
91 69.66
92 69.17
93 69.170016
94 69.15999699999999
95 69.200003
96 69.23
97 69.40999599999999
98 68.90999
99 69.110006
100 69.229996
101 68.909997
102 68.490005
103 68.67999999999999
104 69.06
105 68.84
106 68.65999699999999
107 68.46000599999999
108 68.92
109 68.73
110 68.65001
111 68.67
112 68.160003
113 68.92999400000001
114 68.5
115 68.700004
116 68.52000000000001
117 68.770003
118 68.54
119 68.219995
120 68.35
121 68.58999999999999
122 68.170005
123 68.47001
124 67.370003
125 67.010003
126 70.799994
127 70.93001
128 70.86000999999999
129 70.94
130 70.919997
131 70.869994
132 70.96000000000001
133 71.00999999999999
134 70.85999
135 71.19
136 71.0
137 70.95998999999999
138 70.979995
139 70.89
140 70.92999
141 71.369994
142 70.989996
143 71.24001
144 70.83
145 71.14001
146 70.89001
147 71.090007
148 71.11999399999999
149 71.06999
150 71.14
151 71.059996
152 71.05
153 71.21999
154 71.06000999999999
155 71.12001
156 71.06000999999999
157 70.84
158 70.95000999999999
159 71.159995
160 70.89999999999999
161 71.22999399999999
162 70.98
163 70.92999
164 71.23001
165 70.67999999999999
166 70.94001
167 70.90999500000001
168 70.949996
169 71.16000700000001
170 70.98001000000001
171 71.12001
172 71.159995
173 71.07
174 70.89001
175 71.06000999999999


==> data/KD_train_fixed.txt <==
1 50.64704
2 55.5008
3 57.01522
4 58.31731
5 59.2488
6 60.106170000000006
7 60.604966000000005
8 61.33212999999999
9 61.410253999999995
10 61.706734
11 62.5
12 62.54807999999999
13 62.96274
14 62.996790000000004
15 62.8746
16 63.395435
17 63.745993
18 63.65785
19 64.00240699999999
20 64.13862
21 64.24879999999999
22 64.270836
23 64.63942499999999
24 64.79767600000001
25 64.77764
26 64.897835
27 64.86779
28 64.821714
29 65.38662
30 65.34054
31 65.773237
32 65.60096
33 65.933496
34 65.49279
35 66.258013
36 66.07572
37 66.023636
38 66.47436
39 66.05168
40 66.33814
41 66.25401
42 66.29808
43 66.484374
44 66.284055
45 66.909057
46 66.72676
47 66.75881
48 66.79287000000001
49 66.79287000000001
50 66.96915
51 66.83494
52 66.53846
53 67.01122000000001
54 67.02123
55 66.89303
56 67.04527
57 67.33173000000001
58 67.27965
59 66.99519000000001
60 67.301685
61 67.21554400000001
62 67.48998
63 67.35577
64 67.596155
65 67.401844
66 67.60616999999999
67 67.34976
68 67.59214999999999
69 67.63221
70 67.740387
71 67.5621
72 67.58814
73 67.73637500000001
74 67.73437
75 68.07492
76 73.23518
77 74.09255
78 74.20072
79 74.477166
80 74.459136
81 74.16266
82 74.4391
83 74.346954
84 74.27683999999999
85 74.33694
86 74.308896
87 74.05649
88 74.11258
89 74.15264
90 74.030447
91 73.996395
92 73.78205
93 73.81811
94 73.896235
95 73.92027399999999
96 73.70793
97 73.88822
98 73.84816
99 74.2508
100 74.03444999999999
101 73.97435999999999
102 73.86218
103 73.525643
104 73.67388
105 73.73998
106 73.92027399999999
107 73.82211699999999
108 73.91627
109 73.79006
110 73.72396
111 73.745996
112 73.72997
113 73.95232299999999
114 73.78205
115 73.6879
116 73.62379999999999
117 73.8742
118 73.76602
119 73.69792
120 73.541665
121 73.53165
122 73.745996
123 73.77404
124 73.69991999999999
125 73.66987499999999
126 76.80689000000001
127 76.895034
128 76.929086
129 76.91707
130 76.88101
131 76.726764
132 76.60457000000001
133 76.76883
134 76.78285
135 76.252
136 76.40224
137 76.34415
138 76.256007
139 76.50441000000001
140 76.18389
141 76.45032
142 76.221955
143 76.256007
144 76.02764400000001
145 75.751203
146 76.021636
147 76.10777
148 75.95151999999999
149 75.94752
150 75.93950000000001
151 75.86739
152 75.84335
153 75.85537
154 75.8133
155 75.99159
156 75.67107
157 76.19191
158 75.751203
159 76.029646
160 75.9375
161 75.83333
162 75.98157
163 75.84134300000001
164 75.63101
165 75.55489
166 75.66506
167 75.89143
168 75.68109
169 75.759214
170 75.45473
171 75.616986
172 75.63101
173 75.633013
174 75.63701999999999
175 75.71114


==> data/KD_train_float.txt <==
1 8.59375
2 18.926282
3 28.858172999999997
4 36.354166
5 41.790867
6 45.883414
7 48.44952
8 50.50681
9 52.231570000000005
10 53.279244999999996
11 54.3129
12 54.93589599999999
13 55.70313
14 56.54247
15 57.24759699999999
16 57.54207
17 58.072919999999996
18 58.145033999999995
19 58.539665
20 58.952326
21 59.10457
22 59.43509300000001
23 59.759617
24 59.821709999999996
25 60.21434
26 60.46875000000001
27 60.118185999999994
28 60.68710000000001
29 60.967546999999996
30 60.727160000000005
31 61.115783
32 61.215942999999996
33 61.86098
34 61.38221
35 61.84495
36 61.51242
37 62.03325400000001
38 62.03926
39 61.92107
40 62.109375
41 61.74279
42 62.612179999999995
43 62.361777
44 62.39784
45 62.63221
46 62.461935999999994
47 62.640226
48 62.646234
49 62.772435
50 63.17909
51 62.93069
52 63.114979999999996
53 63.26522
54 63.024837
55 63.167065
56 63.26522
57 63.38141
58 63.41546
59 63.673880000000004
60 63.245194999999995
61 63.53164999999999
62 63.571715
63 63.533649999999994
64 63.798076
65 63.269234
66 63.772035
67 63.76202
68 63.97636
69 63.84415
70 63.697916
71 63.84215
72 63.95231999999999
73 63.916266
74 63.90024
75 63.868190000000006
76 71.92508
77 74.59736
78 75.34455
79 75.90144
80 76.634616
81 77.16546699999999
82 77.34375
83 77.56811
84 77.73638000000001
85 78.04087
86 78.429484
87 78.54567
88 79.08854
89 79.186696
90 79.29086699999999
91 79.39303
92 79.212743
93 79.459137
94 79.6254
95 79.74558999999999
96 79.86578300000001
97 79.909855
98 79.998
99 80.246395
100 80.29247000000001
101 80.35256
102 80.152243
103 80.47275499999999
104 80.32652
105 80.09214999999999
106 80.498797
107 80.252403
108 80.35256
109 80.36258
110 80.448717
111 80.40865699999999
112 80.42067
113 80.49479000000001
114 80.564904
115 80.31851
116 80.522835
117 80.480766
118 80.490786
119 80.2484
120 80.27444
121 80.46474500000001
122 80.396634
123 80.57091
124 80.65104
125 80.5609
126 83.453524
127 84.58534
128 84.96394000000001
129 85.10617
130 85.28045
131 85.50681
132 85.44471
133 85.59896
134 85.83133
135 86.02364
136 85.89743399999999
137 86.02163
138 86.30609
139 86.30208400000001
140 86.10577
141 86.43029
142 86.42027399999999
143 86.3762
144 86.50641
145 86.346155
146 86.44832
147 86.45032
148 86.34214999999999
149 86.564505
150 86.71274
151 86.688703
152 86.698717
153 86.77484
154 86.782855
155 87.077326
156 86.91306
157 86.81891
158 87.015224
159 87.01122
160 87.03726
161 87.11337999999999
162 87.109375
163 87.177485
164 87.25360599999999
165 87.09736
166 87.219554
167 87.29567499999999
168 87.183493
169 87.22556
170 87.16146
171 87.49199
172 87.311697
173 87.463945
174 87.33774
175 87.54607399999999

